Efficient Decoding of Interleaved Low-Rank Parity-Check Codes

An efficient decoding algorithm for horizontally u-interleaved LRPC codes is proposed and analyzed. Upper bounds on the decoding failure rate and the computational complexity of the algorithm are derived. It is shown that interleaving reduces the decoding failure rate exponentially in the interleaving order u whereas the computational complexity grows linearly.

==> q2_m30_d2_n16_k8_ll2_id1475666411_results.txt <==
t,fer,fer1,fer2,fer3,nSamples,nErrors
9,1.000000e+00,0.000000e+00,0.000000e+00,1.000000e+00,100,100
8,6.944444e-01,0.000000e+00,1.388889e-02,6.805556e-01,144,100
7,2.380952e-01,0.000000e+00,4.761905e-03,2.333333e-01,420,100
6,5.841121e-02,0.000000e+00,0.000000e+00,5.841121e-02,1712,100
5,1.627075e-02,0.000000e+00,0.000000e+00,1.627075e-02,6146,100
4,3.297609e-03,0.000000e+00,0.000000e+00,3.297609e-03,30325,100
3,8.409580e-04,0.000000e+00,0.000000e+00,8.409580e-04,118912,100
2,2.598455e-04,0.000000e+00,0.000000e+00,2.598455e-04,384844,100
1,4.483251e-05,0.000000e+00,0.000000e+00,4.483251e-05,2230524,100


==> q2_m30_d2_n2_k1_ll16_id6441436544_results.txt <==
t,fer,fer1,fer2,fer3,nSamples,nErrors
9,1.000000e+00,0.000000e+00,0.000000e+00,1.000000e+00,100,100
8,7.092199e-01,0.000000e+00,7.092199e-03,7.021277e-01,141,100
7,2.242152e-01,0.000000e+00,4.484305e-03,2.197309e-01,446,100
6,6.093845e-02,0.000000e+00,6.093845e-04,6.032907e-02,1641,100
5,1.364815e-02,0.000000e+00,0.000000e+00,1.364815e-02,7327,100
4,3.670802e-03,0.000000e+00,0.000000e+00,3.670802e-03,27242,100
3,8.273899e-04,0.000000e+00,0.000000e+00,8.273899e-04,120862,100
2,2.005117e-04,0.000000e+00,0.000000e+00,2.005117e-04,498724,100
1,4.638785e-05,0.000000e+00,0.000000e+00,4.638785e-05,2155737,100


==> q2_m30_d2_n32_k16_ll1_id8662355210_results.txt <==
t,fer,fer1,fer2,fer3,nSamples,nErrors
9,1.000000e+00,0.000000e+00,0.000000e+00,1.000000e+00,100,100
8,7.299270e-01,0.000000e+00,0.000000e+00,7.299270e-01,137,100
7,2.293578e-01,0.000000e+00,4.587156e-03,2.247706e-01,436,100
6,5.952381e-02,0.000000e+00,5.952381e-04,5.892857e-02,1680,100
5,1.440922e-02,0.000000e+00,0.000000e+00,1.440922e-02,6940,100
4,3.803583e-03,0.000000e+00,0.000000e+00,3.803583e-03,26291,100
3,9.786364e-04,0.000000e+00,0.000000e+00,9.786364e-04,102183,100
2,1.892484e-04,0.000000e+00,0.000000e+00,1.892484e-04,528406,100
1,3.990218e-05,0.000000e+00,0.000000e+00,3.990218e-05,2506129,100


==> q2_m30_d2_n4_k2_ll8_id7853823917_results.txt <==
t,fer,fer1,fer2,fer3,nSamples,nErrors
9,1.000000e+00,0.000000e+00,0.000000e+00,1.000000e+00,100,100
8,6.993007e-01,0.000000e+00,1.398601e-02,6.853147e-01,143,100
7,2.247191e-01,0.000000e+00,0.000000e+00,2.247191e-01,445,100
6,5.319149e-02,0.000000e+00,0.000000e+00,5.319149e-02,1880,100
5,1.301236e-02,0.000000e+00,0.000000e+00,1.301236e-02,7685,100
4,4.140958e-03,0.000000e+00,4.140958e-05,4.099549e-03,24149,100
3,8.661083e-04,0.000000e+00,0.000000e+00,8.661083e-04,115459,100
2,2.247605e-04,0.000000e+00,0.000000e+00,2.247605e-04,444918,100
1,4.785360e-05,0.000000e+00,0.000000e+00,4.785360e-05,2089707,100


==> q2_m30_d2_n8_k4_ll4_id6399153220_results.txt <==
t,fer,fer1,fer2,fer3,nSamples,nErrors
9,1.000000e+00,0.000000e+00,0.000000e+00,1.000000e+00,100,100
8,7.518797e-01,0.000000e+00,7.518797e-03,7.443609e-01,133,100
7,2.207506e-01,0.000000e+00,2.207506e-03,2.185430e-01,453,100
6,5.665722e-02,0.000000e+00,0.000000e+00,5.665722e-02,1765,100
5,1.582028e-02,0.000000e+00,0.000000e+00,1.582028e-02,6321,100
4,3.943062e-03,0.000000e+00,0.000000e+00,3.943062e-03,25361,100
3,9.091157e-04,0.000000e+00,0.000000e+00,9.091157e-04,109997,100
2,2.165932e-04,0.000000e+00,0.000000e+00,2.165932e-04,461695,100
1,4.426749e-05,0.000000e+00,0.000000e+00,4.426749e-05,2258994,100

